Study of Upsilon(3S,2S) -> eta Upsilon(1S) and Upsilon(3S,2S) -> pi+pi- Upsilon(1S) hadronic trasitions

We study the Upsilon(3S,2S)->eta Upsilon(1S) and Upsilon(3S,2S)->pi+pi- Upsilon(1S) transitions with 122 million Upsilon(3S) and 100 million Upsilon(2S) mesons collected by the BaBar detector at the PEP-II asymmetric energy e+e- collider. We measure B[Upsilon(2S)->eta Upsilon(1S)]=(2.39+/-0.31(stat.)+/-0.14(syst.))10^-4 and Gamma[Upsilon(2S)->eta Upsilon(1S)]/Gamma[Upsilon(2S)-> pi+pi- Upsilon(1S)]=(1.35+/-0.17(stat.)+/-0.08(syst.))10^-3. We find no evidence for Upsilon(3S)->eta Upsilon(1S) and obtain B[Upsilon(3S)->eta Upsilon(1S)]<1.0 10^-4 and Gamma[Upsilon(3S)->eta Upsilon(1S)]/Gamma[Upsilon(3S)->pi+pi- Upsilon(1S)]<2.3 10^-3 as upper limits at the 90% confidence level. We also provide improved measurements of the Upsilon(2S) - Upsilon(1S) and Upsilon(3S) - Upsilon(1S) mass differences, 562.170+/-0.007(stat.)+/-0.088(syst.) MeV/c^2 and 893.813+/-0.015(stat.)+/-0.107(syst.) MeV/c^2 respectively.

==> description.txt <==
\\
Title: Study of \Upsilon(3S,2S)\to\eta\Upsilon(1S) and \Upsilon(3S,2S)\to\pi^+\pi^-\Upsilon(1S) hadronic trasitions
Authors: The BABAR Collaboration, J. P. Lees et al.
Comments: 8 pages, 16 encapsulated postscript figures, submitted to Phys.Rev.D(RC)
Report-no: BABAR-PUB-11/018, SLAC-PUB-14546
\\
We  study the Upsilon(3S,2S)->eta Upsilon(1S) and Upsilon(3S,2S)->pi+pi- Upsilon(1S) transitions with 122 million Upsilon(3S) and 100 million Upsilon(2S) mesons collected by the BaBar detector at the PEP-II asymmetric energy e+e- collider. We measure B[Upsilon(2S)->eta Upsilon(1S)]=(2.39+/-0.31(stat.)+/-0.14(syst.))10^-4 and Gamma[Upsilon(2S)->eta Upsilon(1S)]/Gamma[Upsilon(2S)-> pi+pi- Upsilon(1S)]=(1.35+/-0.17(stat.)+/-0.08(syst.))10^-3.  We find no evidence for Upsilon(3S)->eta Upsilon(1S) and obtain B[Upsilon(3S)->eta Upsilon(1S)]<1.0 10^-4 and Gamma[Upsilon(3S)->eta Upsilon(1S)]/Gamma[Upsilon(3S)->pi+pi- Upsilon(1S)]<2.3 10^-3 as upper limits at the 90% confidence level. We also provide improved measurements of the  Upsilon(2S) - Upsilon(1S) and Upsilon(3S) - Upsilon(1S) mass differences.
\\
